Convergence of Successive Linear Programming Algorithms for Noisy Functions

Gradient-based methods have been highly successful for solving a variety of both unconstrained and constrained nonlinear optimization problems. In real-world applications, such as optimal control or machine learning, the necessary function and derivative information may be corrupted by noise, however. Sun and Nocedal have recently proposed a remedy for smooth unconstrained problems by means of a stabilization of the acceptance criterion for computed iterates, which leads to convergence of the iterates of a trust-region method to a region of criticality, Sun and Nocedal (2022). We extend their analysis to the successive linear programming algorithm, Byrd et al. (2023a,2023b), for unconstrained optimization problems with objectives that can be characterized as the composition of a polyhedral function with a smooth function, where the latter and its gradient may be corrupted by noise. This gives the flexibility to cover, for example, (sub)problems arising image reconstruction or constrained optimization algorithms. We provide computational examples that illustrate the findings and point to possible strategies for practical determination of the stabilization parameter that balances the size of the critical region with a relaxation of the acceptance criterion (or descent property) of the algorithm.

==> Data/Denoising/Results_0.01.csv <==
Stabilization;NoisyObjVal;ObjVal;Fidelity
0.0;28.445402871311813;24.13320737550454;2.4412010482785336
0.0078125;28.347574338672963;24.03486049015133;2.352388056190729
0.015625;28.317604775363257;23.977342866665282;2.3100257502912704
0.03125;27.75767862038791;23.408159354715277;1.7466114612048937
0.0625;27.449965512185216;23.090993922197352;1.451925635365429
0.125;26.760148413348386;22.385533150943967;1.23273213574562
0.25;26.96355344910682;22.60222671837822;0.8847573854959268
0.5;26.24522414581895;22.15141047021889;1.7170342659275137
1.0;29.232824889715463;24.870875452898233;2.104793019275734


==> Data/Denoising/Results_0.05.csv <==
Stabilization;NoisyObjVal;ObjVal;Fidelity
0.0;179.46617193308856;72.28338287226053;39.64100822112212
0.0078125;179.46617193308856;72.28338287226053;39.64100822112212
0.015625;179.46617193308856;72.28338287226053;39.64100822112212
0.03125;179.46617193308856;72.28338287226053;39.64100822112212
0.0625;179.46617193308856;72.28338287226053;39.64100822112212
0.125;179.46617193308856;72.28338287226053;39.64100822112212
0.25;177.94678188655598;70.52276034260166;38.20341356163219
0.5;167.64811454057096;59.86080535588421;30.371498934607278
1.0;155.29774543859185;47.45167231824587;19.760887782668448
2.0;146.3289162747052;38.2549802140413;12.651135214060695
4.0;138.7621930363967;30.730840018085917;6.763038692083087
8.0;137.1543273961618;29.082762142272685;4.7941057633262965
16.0;142.0686641100773;33.97430277046442;7.852376256323854
32.0;152.81816885181868;43.35022673692592;14.488188900881797
64.0;166.56294071614596;60.40295796872003;27.16099368215481
128.0;198.64839064683753;113.57102792499799;71.18740287975758
256.0;380.1998378660556;309.823985498409;254.76644283857775


==> Data/Denoising/Results_0.1.csv <==
Stabilization;NoisyObjVal;ObjVal;Fidelity
0.0;637.9422521235888;228.7844287922216;168.26436228235232
0.0078125;637.9422521235888;228.7844287922216;168.26436228235232
0.015625;637.9422521235888;228.7844287922216;168.26436228235232
0.03125;637.9578679680187;228.7844286718476;168.26436217887598
0.0625;637.9578679680187;228.7844286718476;168.26436217887598
0.125;637.9578679680187;228.7844286718476;168.26436217887598
0.25;637.3636086062729;228.1805848002021;167.73014207112772
0.5;637.2117660679671;228.02837719764221;167.5967446767911
1.0;630.874806966998;221.9548341628232;162.25665662141768
2.0;572.0603587084369;159.5229477493412;108.3516393721621
4.0;540.1093821912996;126.72312431305463;79.85404775092304
8.0;497.584957133769;83.56345721212747;44.199692953965574
16.0;466.014277374021;52.19588489620956;19.862724307600025
32.0;466.69896118595784;52.84436733511558;20.51264970061754
64.0;492.1300673357374;76.37418203636119;38.698017638730995
128.0;535.6693247259306;122.75250334401466;76.72277766022601
256.0;615.4046143594076;178.31166066455978;124.19571285537387
512.0;875.545374827369;318.848783330859;248.4942580833294
1024.0;909.1672772721787;501.1349978999816;413.98677443365614


==> Data/HS71/Results_0.01_1.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;0.06652731202809854;17.020895315842218;17.01901169838017;0.03680800115569993;0.03740415647851926;0.008625980099192465;0.010397757496726112
0.0078125;0.08216337309851518;17.011128734576022;17.0143661436723;0.04461033189745811;0.04299761194790557;0.010177497921833034;0.00948927567163596
0.015625;0.1126759495498617;17.02746927356916;17.025109233868168;0.0560821178482811;0.0567887818062717;0.029934939607009103;0.03484353184127931
0.03125;0.10540631101282251;17.06492475159535;17.050831526072585;0.05841519230270942;0.061133306622406555;0.08983793363038406;0.09285374305219857
0.0625;0.09055154535651481;17.111520759984217;17.10115274736339;0.09986325341246172;0.10008977206846474;0.17197935035112366;0.17608319767363612
0.125;0.10271990504519476;17.148093876679116;17.14053508033744;0.16317799123211074;0.16430606748057333;0.2190687995893983;0.22092838970781797
0.25;0.1445985976913531;17.192137956844523;17.173750322505924;0.19420755839676218;0.1935548376975255;0.28718830275398943;0.2914077376048305
0.5;0.20667760504392796;17.530762409520648;17.610662334735842;1.0220093707750415;1.0262555833215703;0.6186173854196182;0.6240914291070537
1.0;0.38905307436016856;17.66534993323399;17.655032247913663;0.5883796780851327;0.5936889967526953;1.217850898759683;1.2227226701362266
2.0;0.2979763403200882;17.58474035392867;17.723828552783747;1.0593485092667407;1.0599897697537364;1.1494407047476827;1.1577303685945666
4.0;0.3920700884303948;17.857925460874025;17.8455273471842;1.2144811024655944;1.2163394973324586;1.3685325572589573;1.3755800826105529
8.0;0.40370091908771594;17.40920119477548;17.40607595019604;0.234580865030388;0.23335656878868433;1.014941588045275;1.0124818931767172
16.0;0.7163739857645912;17.459185331950767;20.09156454210008;4.644069242471684;4.644710502958679;1.0595520658455548;1.0634008992988482
32.0;5.973441362901523;19.9878937137751;4.334781340374242;15.98242876307993;15.985004968525445;44.1578694721661;44.16098336684838
64.0;132.80958066597046;-113790.85604940203;-162201.98241624932;18563.88154855794;18563.883916154016;4484.827648135621;4484.824603280033
128.0;1252.9988179588893;-232587993.93339586;-244119801.99698874;1562185.8886371811;1562185.8921767373;1134630.9837307679;1134630.9837307679
256.0;1139.1125775941578;-546885823.9230591;-572554540.681317;1302001.2649768018;1302001.2713884255;2527727.6329934085;2527727.6384150903
512.0;1198.7196129353322;-122364172.27253261;-127085466.47292851;1445852.418254897;1445852.4195384993;468171.9703887124;468171.9738365041
1024.0;1545.856241828501;-1344464026.680175;-1397863463.488982;2372844.548306436;2372844.5492441114;5270768.207250508;5270768.207250508
2048.0;1865.6158574944386;-2351963488.735162;-2429317828.5439987;3460132.053404808;3460132.0559602776;7652146.325340237;7652146.325340237


==> Data/HS71/Results_0.01_10.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;0.02005813388064054;17.033690931859745;17.04242321558087;0.002594857486784008;0.0011078930551608008;0.03843371249955124;0.024458359339112105
0.0078125;0.025767546236869516;17.04833388448877;17.049749731339368;0.0028639243270163206;0.0014608504221829523;0.07392269710099697;0.06440395182472103
0.015625;0.004097231075868852;17.022478727431295;17.023661787690344;0.0006607499361450664;0.00046409918952042403;0.009956769660303177;0.0067286436447692236
0.03125;0.002833912148543636;17.08475533999728;17.070895472320448;0.0037648956076736795;0.00436554234998798;0.058595233624564314;0.0630981536625619
0.0625;0.015151892922805846;17.078055475883566;17.03773802356132;0.001663318467784336;0.002521629469737408;0.039852603289437516;0.05390985496036198
0.125;0.0400149554662884;17.277615103679075;17.249314167518946;0.01257553383717891;0.016227947748846165;0.23428277522136454;0.27301341879569235
0.25;0.019546537742102816;17.308283144789797;17.211337877880045;0.010655559145320126;0.010334938601665206;0.3487459050917143;0.38517271503745026
0.5;0.05524260313865249;17.88551557037126;17.689153507900137;0.038410039957220476;0.043433552226003674;0.8987156497001538;0.9427563341980316
1.0;0.029860980869060503;18.6268120246764;18.599684105761657;0.08749770466287288;0.08918178788469082;1.6183705760809006;1.6383621510843587
2.0;0.23843494266302334;19.87855958558209;20.30131444376943;0.1852201929913022;0.185234037887651;3.0064025769791916;3.030788788833248
4.0;0.05985738262885598;21.402581721788806;21.695837643560232;0.26107004053079663;0.2610838854271454;4.799158577831755;4.833198189692787
8.0;0.30222531836798977;25.414862023463506;25.330640886793027;0.483663988830493;0.486566164757392;8.687632856062233;8.766473559349958
16.0;0.41296028446572614;21.013444013145797;20.991032728301118;0.20366140367510965;0.20401713177783326;4.498255636585045;4.516253913482145
32.0;0.40435433332851756;30.309187946175378;33.90706140134605;0.9688832680550803;0.97347737029792;13.655322908939135;13.675812593620071
64.0;0.30844078905030253;58.29821093804772;55.53983899308844;2.475409094636703;2.477964564083098;42.091506394296644;42.15861251344934


==> Data/HS71/Results_0.01_100.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;0.01465609978747404;17.76106517852657;18.052973025788837;0.0063119247476066676;0.007431967526060218;1.0599090038072116;0.7641806900533752
0.0078125;0.013405364420890681;17.675788137161035;17.92812339763684;0.005454598175369085;0.006574640953822636;0.9331047509847787;0.6769487272662172
0.015625;0.013405364420890681;17.675788137161035;17.92812339763684;0.005454598175369085;0.006574640953822636;0.9331047509847787;0.6769487272662172
0.03125;0.013405364420890681;17.675788137161035;17.92812339763684;0.005454598175369085;0.006574640953822636;0.9331047509847787;0.6769487272662172
0.0625;0.013405364420890681;17.675788137161035;17.92812339763684;0.005454598175369085;0.006574640953822636;0.9331047509847787;0.6769487272662172
0.125;0.01340818075868459;17.736000660901038;17.919761460724338;0.005336541831368891;0.004673703429212156;0.9247466624774934;0.7396078825227431
0.25;0.030770806967144154;17.297416653788304;17.25756800688315;0.0019764355818310264;0.0016522217522866062;0.28932819025141265;0.3258663894469463
0.5;0.010426141206836935;17.126099185357056;17.02590280508869;9.448074510487459e-05;1.9433114770130765e-05;0.03573831064514349;0.11565201204765233
1.0;0.016599731288591;17.862864997309412;17.203273722803228;0.001111102540156006;0.004588196231871323;0.4151719822267854;0.9033352262814409
2.0;0.06500290778814218;18.51962471854027;19.460278419449136;0.012957917791588613;0.015325513868635045;1.8994047659066011;1.5244927262764474
4.0;0.09192903503900403;25.98593879045061;23.688077237468036;0.03466526869601694;0.03282642115422023;8.367566285319581;9.205709829496849
8.0;0.23137077339786447;26.023178898141182;29.79677405972864;0.07077431669973322;0.07314191277677964;9.507682159012163;9.042741702226136
16.0;0.16607413338091565;47.62728406795159;55.66450305899161;0.20800940879457386;0.21303292106335706;30.632130544681445;30.884388250630067
32.0;0.09636318392379102;59.84304228554336;65.86068634121052;0.2572988009183277;0.25731264581467644;42.520863894375545;43.34470687434318
64.0;0.066624300994216;73.6157570901766;67.48442463599275;0.2680532288734625;0.2679122421906207;56.77615789654316;57.096404839591536
128.0;0.4205026266251858;55.6079117891386;54.823637125358864;0.19051361461886174;0.1936655600987768;38.34025205139391;39.11634475973699
256.0;0.6115531630867519;104.67315218036228;233.8720532426057;1.1492513680514875;1.15043958252869;87.39321284939693;88.1049295211664
512.0;0.3721741685447224;111.01699873875505;110.19374308858302;0.5116056587104865;0.5145078346373855;93.63039797156954;94.44826784951849
1024.0;0.30844078905030253;430.725351570128;412.6850319035764;2.475409094636703;2.477964564083098;413.89947722879566;414.5857531455295


==> Data/HS71/Results_0.01_1000.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;0.01465609978747404;24.449835951980766;27.4107878527389;0.0063119247476066676;0.007431967526060218;10.417723830757273;7.4529514635072065
0.0078125;0.01465609978747404;24.449835951980766;27.4107878527389;0.0063119247476066676;0.007431967526060218;10.417723830757273;7.4529514635072065
0.015625;0.01465609978747404;24.449835951980766;27.4107878527389;0.0063119247476066676;0.007431967526060218;10.417723830757273;7.4529514635072065
0.03125;0.01465609978747404;24.449835951980766;27.4107878527389;0.0063119247476066676;0.007431967526060218;10.417723830757273;7.4529514635072065
0.0625;0.013405364420890681;23.592964995601406;26.15819102849491;0.005454598175369085;0.006574640953822636;9.163172381842802;6.594125585704875
0.125;0.013405364420890681;23.592964995601406;26.15819102849491;0.005454598175369085;0.006574640953822636;9.163172381842802;6.594125585704875
0.25;0.013405364420890681;23.592964995601406;26.15819102849491;0.005454598175369085;0.006574640953822636;9.163172381842802;6.594125585704875
0.5;0.013405364420890681;23.592964995601406;26.15819102849491;0.005454598175369085;0.006574640953822636;9.163172381842802;6.594125585704875
1.0;0.01340818075868459;24.209341083613737;26.0745062115628;0.005336541831368891;0.004673703429212156;9.079491413311558;7.212948305235376
2.0;0.006194356964697153;18.99888519589705;18.103046169836908;0.0010863094272508533;0.0019772852537085018;1.0909682131955964;1.9827735032714369
4.0;0.002284481796102714;17.931158492740643;17.245116543864647;0.00022662568257914018;0.0009097078312381142;0.23136208746523512;0.9130145299362856
8.0;0.010481151456974779;22.564929779350784;18.698953158128525;0.0016779157656827692;0.0025045501099478455;3.6270480088698203;5.544922286282767
16.0;0.06316933388423168;35.293633445154626;31.867095810409534;0.008151235485776454;0.009807397178201185;14.357704903663866;18.28278409271171
32.0;0.011078635328307312;75.68895768698869;71.26957875594131;0.029400282103772213;0.031767878180818644;63.384622666519775;58.789779606255564
64.0;0.11131173946476396;148.0503234812909;152.43089899348456;0.07593623092553514;0.07314951193567347;135.57216936751868;131.18370829643578
128.0;0.3007676353520176;253.85886416878012;327.53874767211425;0.17009131332066119;0.17417558798585406;232.2223456913666;236.87698399524703
256.0;0.02237031106155833;371.366856991535;286.42979638499395;0.1512944426134979;0.15130828750984668;350.96216141718935;354.53533986741445
512.0;0.42847655184611083;372.6188951526654;367.78472457088225;0.17703585491872076;0.17730439133468007;351.31183991278346;356.1395617784929
1024.0;0.6220514306161271;928.490373066727;1488.9578381128335;0.8235539807514058;0.8247509657421387;903.6233459016319;911.831570384857
2048.0;0.3818203481803637;750.3564898435192;743.1573056715104;0.393970098113428;0.39715592609236045;726.6151622864145;733.8066633729919
4096.0;0.32376561034743107;2444.219207348975;1650.8766753965601;0.9460921085051481;0.9515333044989874;2418.657973842306;2427.6635990589966
8192.0;0.30844078905030253;4154.996757890931;3984.1369610084557;2.475409094636703;2.477964564083098;4131.979185573786;4138.857159466332


==> Data/HS71/Results_0.0_1.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;0.0680339662789926;17.0123395606807;17.012339539468716;0.037225096407277;0.037225096407277;4.933119626748805e-05;4.933119626748805e-05
0.0078125;0.04700323563466625;17.020493731297552;17.026075182347665;0.022119857983035063;0.022119857983035063;0.023292238711376256;0.023292238711376256
0.015625;0.06056762252452482;17.044972423012116;17.0469285147206;0.0500658405055141;0.0500658405055141;0.0609298709079793;0.0609298709079793
0.03125;0.058432247835513144;17.048964210145655;17.04932794938788;0.05712492501780275;0.05712492501780275;0.13208251912755087;0.13208251912755087
0.0625;0.16079476146957983;17.113814978715357;17.113814978715357;0.0916404368132504;0.0916404368132504;0.3599426198879627;0.3599426198879627
0.125;0.28339914123866533;17.17653012612699;17.21454878915858;0.14382765111881923;0.14382765111881923;0.18434497003885955;0.18434497003885955
0.25;0.29394917504317547;17.45086900602205;17.614194973146738;0.813983924077089;0.813983924077089;0.8739855048847227;0.8739855048847227
0.5;0.1633253075388369;17.535928858768983;17.6073334546103;0.993092994513713;0.993092994513713;0.6874732386863;0.6874732386863
1.0;0.23430054443898035;18.362912320733848;17.87271075991734;0.8840949995549074;0.8840949995549074;1.8340130341294083;1.8340130341294083
2.0;0.26095153415871747;18.95728466967023;18.5118659187253;2.3374331803019253;2.3374331803019253;2.205378629120937;2.205378629120937
4.0;0.4032513552809382;17.6434062284464;17.6434062284464;0.7884620895254209;0.7884620895254209;1.208276315270032;1.208276315270032
8.0;0.4139214472658336;17.428513930591013;17.428513930591013;0.24517801167968045;0.24517801167968045;1.0447468473225294;1.0447468473225294
16.0;0.7175468250224505;17.465724152264926;20.100003711748744;4.648064353048326;4.648064353048326;1.073059645488367;1.073059645488367
32.0;5.979256926261692;19.8945688862894;4.2139929291701534;15.792439725757687;15.792439725757687;44.088067925123156;44.088067925123156
64.0;5.937874827816994;21.79292394663823;49.459913647654396;38.41294148207099;38.41294148207099;46.278219124131915;46.278219124131915
128.0;1252.999683528866;-232589935.67033276;-244121807.83563784;1562188.0174398108;1562188.0174398108;1134637.3424477763;1134637.3424477763
256.0;945.6143072362206;-59955126.71868289;-62967988.86765027;900091.8859315505;900091.8859315505;298050.20598711754;298050.20598711754
512.0;1145.5675534651161;-107687712.51804517;-112106391.90417424;1320908.2782569546;1320908.2782569546;437961.8730552293;437961.8730552293
1024.0;1545.8503909760602;-1344428902.0910394;-1397827416.0706234;2372826.4228809346;2372826.4228809346;5270676.523764076;5270676.523764076
2048.0;1865.9808431328956;-2352568209.3506174;-2429935721.475904;3461488.3292174703;3461488.3292174703;7653456.462097367;7653456.462097367


==> Data/HS71/Results_0.0_10.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;0.001453803972920072;17.01407806455044;17.01407806455044;3.39445342945055e-06;3.39445342945055e-06;0.0022351969392787607;0.0022351969392787607
0.0078125;0.016306543761800494;17.023502084189175;17.024356503808498;0.0005802305667046426;0.0005802305667046426;0.010999057383624389;0.010999057383624389
0.015625;0.007514548352785544;17.03556360765579;17.032502454993168;0.0010498563131662308;0.0010498563131662308;0.037529393543983214;0.037529393543983214
0.03125;0.0043212839508985175;17.064318381983682;17.056146440388318;0.0024039331571614753;0.0024039331571614753;0.08610360844889575;0.08610360844889575
0.0625;0.05654740296535992;17.081118574560154;17.108485664720686;0.0052680880549544895;0.0052680880549544895;0.07533161079307288;0.07533161079307288
0.125;0.05935400030168337;17.168736643265117;17.185432602038357;0.00964923323024891;0.00964923323024891;0.16667133775037052;0.16667133775037052
0.25;0.03100581721800745;17.347192863092555;17.359678681196584;0.019893832897224684;0.019893832897224684;0.3947444789128488;0.3947444789128488
0.5;0.09053159735683422;17.869543734536418;17.743985493431136;0.04078977751890989;0.04078977751890989;1.0873925108129336;1.0873925108129336
1.0;0.24941865930025028;18.955548446295882;19.251890943574352;0.12442793674178176;0.12442793674178176;1.9730528036843555;1.9730528036843555
2.0;0.15454236702668253;21.17409804795715;20.796690601491534;0.21650483371855245;0.21650483371855245;4.272103901453225;4.272103901453225
4.0;0.06044628469355795;21.46480333534077;21.77062403690433;0.26429854657001783;0.26429854657001783;4.904272699950822;4.904272699950822
8.0;0.26688491374274687;25.226385657843153;23.60717782903366;0.38370438802002127;0.38370438802002127;8.582063180109094;8.582063180109094
16.0;0.4208008144401087;21.066883441068484;21.066883441068484;0.2079456907961834;0.2079456907961834;4.582442308595135;4.582442308595135
32.0;0.4014384391746768;30.44862275984208;34.088612543545025;0.9762512530834471;0.9762512530834471;13.825654310765156;13.825654310765156
64.0;0.31169917700249483;58.375959891370975;55.89083380842788;2.4987467940157373;2.4987467940157373;42.24281013833344;42.24281013833344


==> Data/HS71/Results_0.0_100.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;3.4197968195300286e-06;17.014065560289076;17.014064652021077;2.6189009361132776e-07;2.6189009361132776e-07;0.00010077795295626579;0.00010077795295626579
0.0078125;0.0013922578034357674;17.028453504026395;17.02557146329116;6.387891666292944e-05;6.387891666292944e-05;0.0221941509537511;0.0221941509537511
0.015625;0.0034985306456527874;17.038549782540116;17.034558584179173;0.00011349011332129066;0.00011349011332129066;0.03631731007661876;0.03631731007661876
0.03125;0.016435249629850077;17.054174742533668;17.07185997517898;0.0003193226270425953;0.0003193226270425953;0.04228957596430871;0.04228957596430871
0.0625;0.010262909105124137;17.102274383578845;17.113606501326522;0.0005498908591832219;0.0005498908591832219;0.10305357097894285;0.10305357097894285
0.125;0.01111061223795045;17.18575278432337;17.1970718642636;0.001008083851601782;0.001008083851601782;0.21600333246942216;0.21600333246942216
0.25;0.01825355267157706;17.487961890243305;17.406475313645466;0.002174891552137126;0.002174891552137126;0.4937071737008468;0.4937071737008468
0.5;0.05773204568310498;17.53709983360865;17.654310185124523;0.0035112602413960303;0.0035112602413960303;0.5239082288046779;0.5239082288046779
1.0;0.06558430836951021;18.565028670073215;18.78611010564284;0.00976739346343436;0.00976739346343436;1.5621134936917889;1.5621134936917889
2.0;0.03173303379426547;19.29051597142904;19.49803575235965;0.01390290930562088;0.01390290930562088;2.3329827685593005;2.3329827685593005
4.0;0.06419906457967872;23.455950854083625;22.25054404203211;0.02867442708990353;0.02867442708990353;6.639705250511282;6.639705250511282
8.0;0.1809210593303305;25.177020753730176;27.143088287949062;0.05547238937215582;0.05547238937215582;8.19239040562481;8.19239040562481
16.0;0.25231497167233624;42.64983580338789;46.466518905824366;0.16244958417252064;0.16244958417252064;25.695619648838537;25.695619648838537
32.0;0.09754627642086303;60.5241568341844;66.93537914951555;0.2622634985108263;0.2622634985108263;44.034498149818226;44.034498149818226
64.0;0.07104588905745335;85.73273846078293;96.57092739788455;0.4311283818759577;0.4311283818759577;69.20616483147923;69.20616483147923
128.0;0.07097526775996628;137.83829341058834;98.17260669042346;0.4184134500669643;0.4184134500669643;121.00304154980685;121.00304154980685
256.0;0.6048340720712614;105.97016984532083;235.7805254003259;1.1599446779927831;1.1599446779927831;89.41785817916588;89.41785817916588
512.0;0.4180051652016714;417.3489303711772;73.7293036395182;0.3812287012699578;0.3812287012699578;400.3981185592481;400.3981185592481
1024.0;0.31169917700249483;431.5450876346287;416.2762641930907;2.4987467940157373;2.4987467940157373;415.4119378815906;415.4119378815906


==> Data/HS71/Results_0.0_1000.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;3.4197968195300286e-06;17.014501462576142;17.014492358707145;2.6189009361132776e-07;2.6189009361132776e-07;0.0005366802368247381;0.0005366802368247381
0.0078125;0.0007288174969992095;17.024720503722683;17.024720503722683;5.899381456231367e-06;5.899381456231367e-06;0.01107067627276126;0.01107067627276126
0.015625;0.0035329298435455045;17.038917226225127;17.046300000397856;1.778752935877037e-05;1.778752935877037e-05;0.02502980931688298;0.02502980931688298
0.03125;0.0027225384725167836;17.060805906605214;17.06443176208148;2.7790234554458948e-05;2.7790234554458948e-05;0.04754109741260515;0.04754109741260515
0.0625;0.002765330519743902;17.105680460957736;17.10873847283259;5.225351628013186e-05;5.225351628013186e-05;0.09507443539243393;0.09507443539243393
0.125;0.0008701199745012653;17.21536852623333;17.184052923502502;9.374894542446555e-05;9.374894542446555e-05;0.20849087872019534;0.20849087872019534
0.25;0.00846299728266078;17.340872258339218;17.340872258339218;0.00018009168890387173;0.00018009168890387173;0.3394818401360373;0.3394818401360373
0.5;0.019202892986243097;17.691785375207996;17.92213293933007;0.0004997487657192323;0.0004997487657192323;0.6783683790025323;0.6783683790025323
1.0;0.000884300619269378;18.508792398217437;18.195635284695378;0.0006504515219276641;0.0006504515219276641;1.5228391243582076;1.5228391243582076
2.0;0.010490932412627623;20.32768599079893;19.695344945967808;0.0014799268457821313;0.0014799268457821313;3.3280103698360324;3.3280103698360324
4.0;0.021033798562994737;22.721923413219077;21.886874886772183;0.002677571661784839;0.002677571661784839;5.768543618183356;5.768543618183356
8.0;0.05836602040807872;27.43033087093495;32.122067505124264;0.00832423988126152;0.00832423988126152;10.430496635778132;10.430496635778132
16.0;0.07782265254036415;39.56576900649566;41.032290597829586;0.013185449049132103;0.013185449049132103;22.557828761435225;22.557828761435225
32.0;0.017118455908961487;64.23765671382876;57.298642724669534;0.02250388450890739;0.02250388450890739;47.257928428310045;47.257928428310045
64.0;0.11702549643388953;103.52636905686039;103.52636905686039;0.047745498114529994;0.047745498114529994;86.677591151604;86.677591151604
128.0;0.058226718307919687;246.06921070363305;246.06921070363305;0.12463971163568743;0.12463971163568743;229.1293532542417;229.1293532542417
256.0;0.09806654409895289;512.3333921727027;588.8511246553189;0.30184668959832806;0.30184668959832806;495.8349918366521;495.8349918366521
512.0;0.3230367790220155;791.66153752794;723.5663882611866;0.38760914337408536;0.38760914337408536;774.6511404178221;774.6511404178221
1024.0;0.3449199627408403;1024.5152206522707;846.6325663693702;0.47563328473786726;0.47563328473786726;1007.9565218629862;1007.9565218629862
2048.0;0.38958633377553153;771.1352637021574;771.1352637021574;0.40488401948123;0.40488401948123;754.6004077414096;754.6004077414096
4096.0;0.32216744698140154;2496.592318326338;1702.7601869868192;0.976672148662324;0.976672148662324;2480.0563445499965;2480.0563445499965
8192.0;0.31169917700249483;4163.236365067206;4020.130568039719;2.4987467940157373;2.4987467940157373;4147.103215314161;4147.103215314161


==> Data/HS71/Results_0.1_1.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;0.024458927099932724;17.229882910534126;17.230002816898185;0.30686053431236715;0.308515568741977;0.2842654266115163;0.28327189312166806
0.0078125;0.02444975561359023;17.229751808883034;17.22986613244933;0.30668601535256457;0.3083410497821744;0.2841286878652619;0.28314131167209766
0.015625;0.02444975561359023;17.229751808883034;17.22986613244933;0.30668601535256457;0.3083410497821744;0.2841286878652619;0.28314131167209766
0.03125;0.024449755606845376;17.255860461961493;17.229866132348803;0.3066860152242086;0.3224996198808804;0.284128687764693;0.27261311720110765
0.0625;0.058642383603153714;16.989233916270067;17.04816192319463;0.031033753215398696;0.021411073900390182;0.052446934962242175;0.04711138279474314
0.125;0.10102090264033703;17.116178304149685;17.034279450322963;0.05142424863593875;0.07210496355930587;0.056521145558428354;0.07096368366159411
0.25;0.19063313438809373;17.348665284796837;17.128865043950295;0.06740766109775365;0.08035403043411539;0.30036008243385937;0.3202427544757034
0.5;0.19217288992518286;17.981868081319316;17.776860168291243;1.091989384498902;1.126199692450153;1.129976425514226;1.1608860698377652
1.0;0.3275427568344047;17.52307015694101;17.474020670143158;0.4167840400742939;0.4203413211015299;0.9788765426619607;0.9850766560813611
2.0;0.2016849191346544;18.153177119957515;18.18419093409327;1.854123645086144;1.8848003524702508;1.482187978303759;1.4717459419723067
4.0;0.3069443654191009;21.38981420468366;20.009514594740335;4.843465680208411;4.882285837015181;4.76601612962583;4.784975513082445
8.0;0.3124540482232148;17.26554388748183;17.240981941342802;0.1666942686546662;0.15445130623762954;0.7776176766442001;0.7464229256001376
16.0;0.8018840599234347;17.37303715356969;20.64385539194118;5.4710236001972845;5.504608870444912;1.0025389380535195;0.992712768661812
32.0;6.378837033522227;6.751217735057093;6.616560354150195;11.692718935740679;11.717769164935506;20.082808357440292;20.12872479387969
64.0;242.36103934676277;-4636311.505577739;-5768638.458534716;59829.09959199741;59829.1498271201;105108.1132132539;105108.11312282704
128.0;1333.3318538070164;-881868905.4066167;-917086642.3121053;1784425.038467574;1784425.102583811;3475905.896053145;3475905.9502827288
256.0;1052.3057270146423;-428448066.7667922;-450290599.326186;1112574.7248286416;1112574.7602839156;2148152.0567172975;2148152.079105978
512.0;432.43267807189414;-5377691.406109953;-5991938.35707522;190199.8800178641;190199.88015631307;59973.9610334804;59973.96787065432
1024.0;1517.2404230040001;-1267359629.46015;-1318710379.6731791;2285496.4762971546;2285496.4891331783;5067242.614771005;5067242.614771005
2048.0;1862.783276141597;-2347287558.4360013;-2424540052.208362;3449615.5733386707;3449615.598893365;7642016.572959911;7642016.572959911


==> Data/HS71/Results_0.1_10.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;0.0792931410751752;18.800736567335733;18.863483958646935;0.10310923978601494;0.09434192734449844;1.8875998591698457;1.8258200034209602
0.0078125;0.0792931410751752;18.800736567335733;18.863483958646935;0.10310923978601494;0.09434192734449844;1.8875998591698457;1.8258200034209602
0.015625;0.0792931410751752;18.800736567335733;18.863483958646935;0.10310923978601494;0.09434192734449844;1.8875998591698457;1.8258200034209602
0.03125;0.07929311382680539;18.828154792709384;18.86345999283648;0.10310852132662518;0.09946927167416045;1.8875760246187783;1.813804855071558
0.0625;0.07929311382228685;18.90101079709136;18.863459988862253;0.10310852120749558;0.11361867834984395;1.8875760206663201;1.8913502473388326
0.125;0.05098719391881912;19.16000435976638;19.439079956961585;0.13603752685480686;0.1320412846438558;2.4652061507079477;2.197857939456947
0.25;0.049937791849484735;17.29868128609959;17.06751747570524;0.002471471235978129;0.018626313273806188;0.0691849470026008;0.25531011894526734
0.5;0.03774490818342974;17.094064609952756;17.17809995916429;0.013737217994396644;0.0023738828562240993;0.21143257421961614;0.08323602009020281
1.0;0.16010139302814919;18.686348990495183;18.27080983973145;0.0765635781946088;0.07515371136619062;0.9785446222061887;1.6338309026155695
2.0;0.23325073984786335;19.118528430631912;19.100758560258242;0.11726484707917706;0.1184039856779271;2.04049973498929;2.1273702624898148
4.0;0.3396720521828051;19.949441804446764;21.146311104109746;0.2217340219213284;0.24540998269179273;3.2801260420704392;2.880479939408608
8.0;0.39596046894131903;29.24119724904137;26.333055377886947;0.5270245500858266;0.5738453254798136;12.046059856762986;12.652176742429072
16.0;0.41728010724254855;21.043481173728566;19.846446628818814;0.17104544784097087;0.1896293965096137;3.3649210974846078;4.5015618318551045
32.0;0.5193438962315952;57.10677474245996;43.983114784182;1.4701275261380928;1.5160685485664902;40.951674745131946;40.93010737102122
64.0;0.3822519067582421;54.759241360655565;23.081695611257683;0.45310067489293004;0.4877445032840767;37.02286838496815;37.750526499318276
128.0;1.4431372864641274;55.35349958262542;56.28093468476535;2.4284419098019114;2.453996604265864;37.485910485472886;38.36119473204199


==> Data/HS71/Results_0.1_100.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;0.0792931410751752;34.96963474677604;35.672487159158834;0.10310923978601494;0.09434192734449844;18.69660305968175;17.994718182861234
0.0078125;0.0792931410751752;34.96963474677604;35.672487159158834;0.10310923978601494;0.09434192734449844;18.69660305968175;17.994718182861234
0.015625;0.0792931410751752;34.96963474677604;35.672487159158834;0.10310923978601494;0.09434192734449844;18.69660305968175;17.994718182861234
0.03125;0.0792931410751752;34.96963474677604;35.672487159158834;0.10310923978601494;0.09434192734449844;18.69660305968175;17.994718182861234
0.0625;0.0792931410751752;34.96963474677604;35.672487159158834;0.10310923978601494;0.09434192734449844;18.69660305968175;17.994718182861234
0.125;0.0792931410751752;34.96963474677604;35.672487159158834;0.10310923978601494;0.09434192734449844;18.69660305968175;17.994718182861234
0.25;0.060098282400710475;35.748908532302956;36.330407431948245;0.10276105330814289;0.10655372146568434;19.31956443482772;18.69968656830639
0.5;0.06009828239521886;36.124491295956304;36.33040739735584;0.10276105320900797;0.10304354080022737;19.319564400229442;19.0586900765506
1.0;0.08040958954266308;21.44019677934897;22.792416042806618;0.03255798550213029;0.043758413286665805;5.816528605288642;4.419776752227789
2.0;0.02469776834658619;19.504140426298573;20.051818386044474;0.02171331884071037;0.024442752424694538;3.0448604532588126;2.458873418910149
4.0;0.024117514611280214;24.455522739608014;19.07500602264283;0.017210356709753682;0.04134025574657038;2.119844588153197;7.371198340777491
8.0;0.055451839990361275;20.636289600794903;17.479869247833747;0.004370935425441758;0.017317304761803494;0.3628868030209875;3.7386640831320452
16.0;0.10009518119326272;26.514344656762127;27.35007797193345;0.0683222006831663;0.03365344706246228;2.4717809598141183;9.601454576464436
32.0;0.07432132465617877;70.10954685047167;73.29998767911266;0.2830104542634615;0.33198902043663187;47.8663646075957;53.51312211030518
64.0;0.3690375834721379;47.26516647180359;42.25953301833171;0.14587336542601292;0.166623308387803;25.723271022299294;30.669586165674357
128.0;0.10967842305163113;151.952503845691;106.69606710553022;0.4772735632157108;0.5240943386096978;128.56347223154583;135.14205025409632
256.0;0.5803649338543373;82.94283018747137;189.33524374493334;0.8928235647381726;0.9047057095101971;59.129037120384474;66.24325143379077
512.0;1.416064016699939;142.58431172794232;510.23126145458514;2.804888440572469;2.8568702067847878;123.91591746884251;125.84664776995129
1024.0;1.4431372864641274;409.78504912245614;410.394168238997;2.4284419098019114;2.453996604265864;383.9524326567804;392.79274427187266


==> Data/HS71/Results_0.1_1000.0.csv <==
Stabilization;OptDist;NoisyObjVal;ObjVal;FeasRes;NoisyFeasRes;Crit;NoisyCrit
0.0;0.0792931410751752;196.65861654117904;203.76251916427788;0.10310923978601494;0.09434192734449844;186.78663506480078;179.68369997726396
0.0078125;0.0792931410751752;196.65861654117904;203.76251916427788;0.10310923978601494;0.09434192734449844;186.78663506480078;179.68369997726396
0.015625;0.0792931410751752;196.65861654117904;203.76251916427788;0.10310923978601494;0.09434192734449844;186.78663506480078;179.68369997726396
0.03125;0.0792931410751752;196.65861654117904;203.76251916427788;0.10310923978601494;0.09434192734449844;186.78663506480078;179.68369997726396
0.0625;0.0792931410751752;196.65861654117904;203.76251916427788;0.10310923978601494;0.09434192734449844;186.78663506480078;179.68369997726396
0.125;0.0792931410751752;196.65861654117904;203.76251916427788;0.10310923978601494;0.09434192734449844;186.78663506480078;179.68369997726396
0.25;0.0792931410751752;196.65861654117904;203.76251916427788;0.10310923978601494;0.09434192734449844;186.78663506480078;179.68369997726396
0.5;0.0792931410751752;196.65861654117904;203.76251916427788;0.10310923978601494;0.09434192734449844;186.78663506480078;179.68369997726396
1.0;0.0792931410751752;196.65861654117904;203.76251916427788;0.10310923978601494;0.09434192734449844;186.78663506480078;179.68369997726396
2.0;0.060098282400710475;204.43802464256086;210.4814605373881;0.10276105330814289;0.10655372146568434;193.47061754026618;187.3888026785636
4.0;0.060098282400710475;204.43802464256086;210.4814605373881;0.10276105330814289;0.10655372146568434;193.47061754026618;187.3888026785636
8.0;0.08040958954266308;60.8227687373482;74.76369565327934;0.03255798550213029;0.043758413286665805;57.787808215761366;43.802348710225544
16.0;0.13661460946909798;52.908831963144806;23.88476928570528;0.00424940124896267;0.027981178004837945;7.066518422203536;36.05875110829333
32.0;0.024136672856757163;71.16715401151644;39.268696589752864;0.017473935126332663;0.049350080348597065;22.262654538370747;54.1528268444617
64.0;0.06224592872025237;50.497931566038524;69.8747996681332;0.0528084276705485;0.03355375166349333;21.593216693752442;33.4736257424633
128.0;0.074446682654747;127.87213433961132;30.153145332125863;0.01076553970456473;0.028086033236254655;65.30752398412237;110.82588029057058
256.0;0.14464581057792872;277.7308235633714;267.7159123252933;0.14480134207243367;0.1577477114087954;219.76029492522892;260.91775404279
512.0;0.4486026289517038;476.9934485082519;428.65174269042063;0.2381364850551364;0.24082184921472938;412.20015847534177;460.47741163631554
1024.0;0.3993872484348325;418.27268591648317;354.0949019842558;0.1976275079416503;0.23520396773108238;337.5893563508986;401.6992087018176
2048.0;0.3150123116390836;624.3470437217774;552.355202001691;0.30544003178545154;0.3372983115747759;535.7410918605946;607.6531993600823
4096.0;0.3043952908977141;5056.675834629886;3320.327914030015;2.034259844088261;2.0411572895784773;4997.891234810887;5040.380199341814
8192.0;1.4431372864641274;3954.1005445207634;3951.5265037813137;2.4284419098019114;2.453996604265864;3848.6176543698552;3937.108239670179


==> Data/Quadratic/Comparison.csv <==
Seed;Classical;Stabilized
0;-0.014626505458048878;-0.02571753714327302
1;-0.0255994612900748;0.03790331218668548
2;-0.035667589636544324;0.04046794078256273
3;-0.0210503683369165;0.04709812939764901
4;-0.018777170862483025;0.019636937586593253
5;-0.03290557890959254;0.005483852397693484
6;14.957477989250087;-0.03198242355527199
7;-0.03884099224797647;0.016300643662492464
8;-0.030155662709877823;0.05281851305718465
9;-0.032179638987849674;0.05844210027398702
10;-0.008604208351422353;0.040480294007637516
11;14.949841526007194;0.05649074191226522
12;14.942552855822704;-0.002641377610917616
13;-0.013187684535258329;0.06663654911116004
14;-0.019240087147640212;0.050376265283548834
15;-0.01810070357636786;-0.014870688264004289
16;-0.02761350848954461;-0.047705411733686386
17;-0.01584295771692423;0.04006017248115888
18;-0.04416328165868051;-0.021594326241959616
19;-0.022364978177163992;0.05997814126739667
20;-0.02145907829548395;0.021479157029740202
21;-0.04545831418318215;0.054145331029088105
22;14.961434484746057;0.031025627757649082
23;-0.02081173802503439;0.027384726025924507
24;-0.03309732152768783;0.056163367587052655
25;-0.043568559270229144;0.06377735024507653
26;-0.028472312766846433;0.030952198543435124
27;-0.028247493005561158;0.045712097729562896
28;-0.030862963211209616;0.018016652536517054
29;14.978736558993868;0.032981079938600895
30;14.952893305357566;0.05962117795349923
31;-0.013753953664323913;0.057439604333248656
32;14.971427227506318;0.030458465976631863
33;-0.037830391939826305;0.04258114366808301
34;14.94416680008242;0.009305151404334258
35;14.978146642984896;0.0402951177860206
36;-0.013471506975430522;0.02666803748651729
37;-0.03898059916460011;0.045031555816652566
38;14.885899167979403;0.04346866336460755
39;14.96016420548768;-0.011960599131927676
40;14.9574001633997;0.02115298809066887
41;14.97078187039655;0.04649438036307356
42;-0.0046320369805929315;0.006903845076720313
43;-0.025361728517292417;0.03448161428327712
44;14.747467619865748;0.009678233079867822
45;-0.0139817427313888;0.029790946945896058
46;14.942837157559666;0.02571071908004342
47;14.97045706609329;0.010854876731365625
48;14.974133654380225;0.04142879270045511
49;14.976964591947006;0.016386224528592765
50;14.907542926845192;0.05770781150955336
51;-0.033188098415499495;-0.02000660220255481
52;14.89834882027938;0.015821764481012416
53;14.894429159682364;0.040798200509929064
54;14.975936233962237;0.02480336392553402
55;14.98373365703516;0.04251277255608086
56;-0.02104896509618696;0.03721256285364759
57;-0.013621403930019241;0.021117390883221173
58;14.966607399307652;0.04761679439567463
59;14.953778468747977;0.03705164685090487
60;-0.025444702553393858;-0.0023307499935601578
61;14.974301753444056;0.045052087785042924
62;-0.020288667995192633;0.059613691111809426
63;14.966419044199093;0.044767336249199416
64;14.917098262570764;0.024419655558056988
65;14.962125422638724;0.024751887592167853
66;-0.03257975129326671;0.04804323438986197
67;-0.03758864557412268;0.018878066434213824
68;-0.01112593858908683;0.007915397822213592
69;-0.0228767351930259;0.053543951161242075
70;-0.021041632729750355;0.026651148665232865
71;-0.04247523813509673;0.04360943414150456
72;-0.01871050966053033;0.029556031705080237
73;-0.034275682743673826;0.04591365684747756
74;14.923601372422667;0.057515991728607725
75;14.96535635782016;0.020167050680273767
76;-0.019027280207833022;0.017046781200019227
77;14.963440636414996;0.026320009862542973
78;-0.03146737190430336;0.04920862547765566
79;14.95048707417612;0.029301067553105756
80;14.71462498446143;0.004547664058164224
81;14.945471719080926;0.03392503321690932
82;14.873213189585455;-0.009767170180088835
83;14.960976394762024;0.05390879102364135
84;-0.027348256381685362;-0.020053379849172624
85;-0.007190006137512212;0.024054109933049007
86;14.958349591461307;0.013378789830622632
87;14.882923512057783;0.04391217217498266
88;14.963214853402874;0.028769752674071575
89;14.972898819336702;0.007275835591971118
90;-0.03874637232532084;0.008153503907515446
91;-0.013765054904055867;0.0018439527191393933
92;-0.04990406922603416;0.033930825441172485
93;-0.03275008052351903;-0.020178958856603937
94;14.89004634362037;-0.009803220604039948
95;14.96456557377446;0.05882214947385029
96;-0.027940341769324258;0.04413301684542199
97;14.975413532999793;0.04610454260047761
98;14.928676419638784;0.0537076857121198
99;-0.03716554536192218;0.04828832732953957


==> Data/Quadratic/Criticality.csv <==
Iteration;Classical;Stabilized
0;0.02;0.02
1;0.02;0.022096540266130473
2;0.02;0.021747213013268908
3;0.02;0.022140009922353397
4;0.021612295038921696;0.021911541213609047
5;0.021612295038921696;0.021635854952181698
6;0.021612295038921696;0.020980975817287542
7;0.021612295038921696;0.02086666588644387
8;0.021612295038921696;0.019424345231996105
9;0.021612295038921696;0.01684958882351406
10;0.021612295038921696;0.0021343953880079607
11;0.021612295038921696;0.0022894720574590513
12;0.021612295038921696;0.002249207319724346
13;0.021611272989881032;0.0020664017392228867
14;0.021611272989881032;0.0021773518018016313
15;0.021611272989881032;0.0019364057504056382
16;0.021611272989881032;0.0022300376707002525
17;0.021611272989881032;0.002309016830057036
18;0.021611272989881032;0.0022633901863857732
19;0.02160998068462499;0.0018995416863306057
20;0.02160998068462499;0.002451288017758546
21;0.021608681273653087;0.0020822206510312424
22;0.021608228234881198;0.002164059451398016
23;0.021608228234881198;0.002290864647357733
24;0.021608228234881198;0.001950061419220257
25;0.021608228234881198;0.0026898936512067253
26;0.021608228234881198;0.002244946111272062
27;0.021608228234881198;0.0024898840570354163
28;0.021608228234881198;0.00255439069139821
29;0.021608228234881198;0.0022995784373357857
30;0.021608228234881198;0.002011988698083575
31;0.021608228234881198;0.002392915750232066
32;0.021608228234881198;0.0020590851806392154
33;0.021608228234881198;0.0025315823914840428
34;0.021608228234881198;0.0023999470523338806
35;0.021608228234881198;0.0022151862201966787
36;0.021608228234881198;0.0019599122796362446
37;0.021608228234881198;0.0023178907740218357
38;0.021608228234881198;0.0016692453062067424
39;0.021608228234881198;0.0019255962993368805
40;0.021608228234881198;0.002559461942896629
41;0.021608228234881198;0.002657381262370728
42;0.021608228234881198;0.0023439821290381388
43;0.021608228234881198;0.0020648157373089945
44;0.021608228234881198;0.002422493246185809
45;0.021608228234881198;0.002423776770902943
46;0.02160694135534201;0.0016429885057364269
47;0.02160694135534201;0.002099274564166154
48;0.02160694135534201;0.0023372485679707352
49;0.02160736582052956;0.0023871319321284276
50;0.02160736582052956;0.00222004255303001


==> Data/Quadratic/LPRadius.csv <==
Iteration;Classical;Stabilized
0;1.0;1.0
1;0.7489484093429184;1.0
2;0.4861346975433929;2.0
3;0.29280920264381377;4.0
4;0.29280920264381377;8.0
5;0.18956529033819952;10.0
6;0.1129552756917171;10.0
7;0.06341518095920866;10.0
8;0.03394651437023287;10.0
9;0.017759425528520015;10.0
10;0.009203583737646716;10.0
11;0.004742348455849706;10.0
12;0.0024316662647193435;10.0
13;0.0024316662647193435;10.0
14;0.0012739148097370007;10.0
15;0.0006631645876224734;10.0
16;0.0003435270503157157;10.0
17;0.00017742164646534947;10.0
18;9.166765994760191e-05;10.0
19;9.166765994760191e-05;10.0
20;4.935707423827678e-05;10.0
21;4.935707423827678e-05;10.0
22;4.935707423827678e-05;10.0
23;3.291180123910237e-05;10.0
24;2.0497265169680583e-05;10.0
25;1.2521698179665843e-05;10.0
26;7.80499117962459e-06;10.0
27;5.1495693618990475e-06;10.0
28;3.7013831165450797e-06;10.0
29;2.77603733740881e-06;10.0
30;2.0820280030566074e-06;10.0
31;1.5615210022924554e-06;10.0
32;1.1711407517193417e-06;10.0
33;8.783555637895063e-07;10.0
34;6.587666728421296e-07;10.0
35;4.940750046315972e-07;10.0
36;3.705562534736979e-07;10.0
37;2.779171901052734e-07;10.0
38;2.0843789257895505e-07;10.0
39;1.5632841943421628e-07;10.0
40;1.1724631457566222e-07;10.0
41;8.793473593174666e-08;10.0
42;6.595105194881e-08;10.0
43;4.94632889616075e-08;10.0
44;3.709746672120562e-08;10.0
45;2.7823100040904216e-08;10.0
46;5.564620008180843e-08;10.0
47;4.1734650061356324e-08;10.0
48;3.130098754601724e-08;10.0
49;6.260197509203448e-08;10.0
50;4.695148131902586e-08;10.0


==> Data/Quadratic/NoisyCriticality.csv <==
Iteration;Classical;Stabilized
0;0.022105000815779235;0.022105000815779235
1;0.022105000815779235;0.022626122233520427
2;0.022105000815779235;0.021495927280193707
3;0.022105000815779235;0.021827048650039205
4;0.02230957549936132;0.021166925562568197
5;0.02230957549936132;0.02087732941792463
6;0.02230957549936132;0.02154736964390405
7;0.02230957549936132;0.02037574709927472
8;0.02230957549936132;0.019433228745287193
9;0.02230957549936132;0.016058648520962247
10;0.02230957549936132;0.001562350026679948
11;0.02230957549936132;0.001968782554067615
12;0.02230957549936132;0.0018678126573388539
13;0.022135997025498386;0.0013907447964562575
14;0.022135997025498386;0.001487114291476632
15;0.022135997025498386;0.0025914096598679565
16;0.022135997025498386;0.0027483041323997626
17;0.022135997025498386;0.001775348725497725
18;0.022135997025498386;0.00151570746999938
19;0.02177359997535666;0.0015400529971514604
20;0.02177359997535666;0.001750267799880507
21;0.02264417805222737;0.001349187393278773
22;0.022242663763889576;0.0014215346752925768
23;0.022242663763889576;0.0021005570453554645
24;0.022242663763889576;0.0015723016022194756
25;0.022242663763889576;0.0020053363600026556
26;0.022242663763889576;0.0016721999814574983
27;0.022242663763889576;0.0019204986983326392
28;0.022242663763889576;0.0016591641026267561
29;0.022242663763889576;0.001439536489974546
30;0.022242663763889576;0.002145976817368618
31;0.022242663763889576;0.0021335764644128995
32;0.022242663763889576;0.0021756947418087955
33;0.022242663763889576;0.0011483402038212488
34;0.022242663763889576;0.0026339316541589834
35;0.022242663763889576;0.0018176910463666763
36;0.022242663763889576;0.002853000096350861
37;0.022242663763889576;0.0027729498468326784
38;0.022242663763889576;0.001895335049311189
39;0.022242663763889576;0.0018011436351387945
40;0.022242663763889576;0.0014127346646850862
41;0.022242663763889576;0.001000641543288941
42;0.022242663763889576;0.0019110639501538668
43;0.022242663763889576;0.0023761998365059308
44;0.022242663763889576;0.001152648812078041
45;0.022242663763889576;0.002563824895794603
46;0.021759943142879004;0.002898087637246171
47;0.021759943142879004;0.0028483316796454913
48;0.021759943142879004;0.0016618808161348423
49;0.02147983172760153;0.001774156584010108
50;0.02147983172760153;0.0026233964320517347


==> Data/Quadratic/Objective.csv <==
Iteration;Classical;Stabilized
0;15.0;15.0
1;15.0;14.980512043522154
2;15.0;14.940207362549838
3;15.0;14.860410981139044
4;14.999187865306396;14.701299608907185
5;14.999187865306396;14.385077279335682
6;14.999187865306396;13.760034197012292
7;14.999187865306396;12.540832006913064
8;14.999187865306396;10.225346261815517
9;14.999187865306396;6.08573962835175
10;14.999187865306396;2.9483538710606277e-07
11;14.999187865306396;0.0004149198699377112
12;14.999187865306396;8.72550581245099e-05
13;14.999181746061115;6.40355970941519e-07
14;14.999181746061115;3.075618864396502e-05
15;14.999181746061115;0.0001661807001576374
16;14.999181746061115;0.0007082144782763003
17;14.999181746061115;0.0003338148166961308
18;14.999181746061115;1.0422766740713554e-06
19;14.999179161334656;0.00014344110363200232
20;14.999179161334656;1.1002432679307276e-06
21;14.99917656926019;7.1621112020219e-05
22;14.999174772817362;3.1193741343683973e-07
23;14.999174772817362;0.00023263012167322052
24;14.999174772817362;0.0001789663824684651
25;14.999174772817362;0.00021638768178442304
26;14.999174772817362;0.00028016005626410194
27;14.999174772817362;2.293859862210747e-05
28;14.999174772817362;8.065326581911269e-07
29;14.999174772817362;0.00021881559523678098
30;14.999174772817362;0.0001891299035407031
31;14.999174772817362;0.00021697227282557155
32;14.999174772817362;3.809002585075747e-05
33;14.999174772817362;5.023607804334315e-07
34;14.999174772817362;2.4114612799766663e-07
35;14.999174772817362;0.0001190400123633932
36;14.999174772817362;6.266833491012408e-05
37;14.999174772817362;0.00015562930242518235
38;14.999174772817362;0.0003185274848322762
39;14.999174772817362;6.973395703067426e-05
40;14.999174772817362;1.3961749774719232e-06
41;14.999174772817362;5.834616463407899e-07
42;14.999174772817362;2.507650810035202e-07
43;14.999174772817362;0.00014337256462780126
44;14.999174772817362;7.995452203140579e-07
45;14.999174772817362;0.00016894669849747796
46;14.999172206066543;4.878992736929488e-05
47;14.999172206066543;2.6641475234501597e-05
48;14.999172206066543;4.494779197500074e-07
49;14.999170492439845;7.770547293395924e-07
50;14.999170492439845;0.0001806322425819336


==> Data/Quadratic/OptDist.csv <==
Iteration;Classical;Stabilized
0;1000.0;1000.0
1;1000.0;999.0042463918784
2;1000.0;997.0076808357553
3;1000.0;993.008312702993
4;999.9386365978033;985.0087513536853
5;999.9386365978033;969.0088927353083
6;999.9386365978033;937.0089272097993
7;999.9386365978033;873.0089968847399
8;999.9386365978033;745.0090171412947
9;999.9386365978033;489.0090361898635
10;999.9386365978033;0.09744263027239446
11;999.9386365978033;0.09412165930770763
12;999.9386365978033;0.09443322665383137
13;999.9384325922828;0.08367916515595519
14;999.9384325922828;0.0937772852184702
15;999.9384325922828;0.08409265144236566
16;999.9384325922828;0.0995735944304603
17;999.9384325922828;0.08796571430965366
18;999.9384325922828;0.094881074219182
19;999.9383464671139;0.08374235625993473
20;999.9383464671139;0.09779106300896319
21;999.9382601024924;0.0912119814000953
22;999.9381703365505;0.08183004149597675
23;999.9381703365505;0.08891183562248314
24;999.9381703365505;0.08414164683170205
25;999.9381703365505;0.09923965018137404
26;999.9381703365505;0.09258779179350077
27;999.9381703365505;0.09985118515125142
28;999.9381703365505;0.09923080143268749
29;999.9381703365505;0.09601838729176923
30;999.9381703365505;0.07928879939577077
31;999.9381703365505;0.092248355355425
32;999.9381703365505;0.09343615571348513
33;999.9381703365505;0.09652917102188224
34;999.9381703365505;0.09969180493847184
35;999.9381703365505;0.09430978909050598
36;999.9381703365505;0.08652360999473868
37;999.9381703365505;0.0999441781927663
38;999.9381703365505;0.065304225978495
39;999.9381703365505;0.08746556632864114
40;999.9381703365505;0.09995808843788452
41;999.9381703365505;0.09939242843286696
42;999.9381703365505;0.09998990280317274
43;999.9381703365505;0.08760704502652941
44;999.9381703365505;0.09489500415129401
45;999.9381703365505;0.0984928401724125
46;999.9380848188446;0.09886403827658666
47;999.9380848188446;0.09254868960249046
48;999.9380848188446;0.09927252116956095
49;999.9379991871181;0.09940745538617797
50;999.9379991871181;0.09782688413893206


==> Data/Quadratic/ReductionRatio.csv <==
Iteration;Classical;Stabilized
0;-0.7037420717930432;0.8464975654185984
1;-0.6704801580277739;1.1585248808432345
2;-1.6256627239465065;0.9286098402954444
3;5.0;1.0346103332085759
4;-5.0;0.9639008431172691
5;-5.0;1.0148711998336393
6;-5.0;1.0045457347913107
7;-5.0;0.9941681033050412
8;-5.0;1.0007051142414065
9;-5.0;0.9966502774604981
10;-5.0;0.9931726379903875
11;-5.0;1.3836340114714871
12;5.0;0.5934861620930904
13;-5.0;0.9081502043827703
14;-5.0;1.2745307020016974
15;-5.0;0.7320486428495486
16;-5.0;1.0614011860213215
17;-5.0;0.8925364641728772
18;5.0;1.1406555956422142
19;-5.0;0.9059127072785939
20;5.0;0.9178731686496654
21;5.0;1.0474230014116994
22;-5.0;0.9549326189307442
23;-5.0;1.1757707357995288
24;-5.0;0.8809887922401761
25;-5.0;1.1329656935296366
26;-5.0;1.0730336528661264
27;-5.0;1.0631818201962198
28;-5.0;0.5952592508653914
29;-5.0;1.0905627806193492
30;-5.0;1.0043729773785837
31;-5.0;1.0316331140416082
32;-5.0;1.0755075219514458
33;-5.0;0.878498668364226
34;-5.0;0.9144249204419116
35;-5.0;1.1976940563118068
36;-5.0;0.6685379509918147
37;-5.0;1.5375901831546903
38;-5.0;0.7884002955042246
39;-5.0;0.9323441925682372
40;-5.0;1.038338741200173
41;-5.0;0.7845321192192504
42;-5.0;1.0621185044857602
43;-5.0;1.0577249818299028
44;-5.0;1.0022835981488682
45;5.0;0.8839561282668458
46;-5.0;1.1024381179858957
47;-5.0;0.9957156497052342
48;5.0;0.9495791683569601
49;-5.0;1.230110511510012
50;-5.0;0.8084535733451174


==> Data/Rosenbrock/Opt_distance_0.01.dat <==
Seed;Classical;Stabilized
0;0.10510245222848431;0.015079802954305471
1;0.045031346394903395;0.014363649088467295
2;0.04914510687940828;0.011443596244972815
3;0.023194064846717086;0.005699440360520717
4;0.1448296585727999;0.01216647415881489
5;0.08089660399205639;0.010570640534308146
6;0.022441416579971632;0.01896433897925775
7;0.2477356900506133;0.012622897442106183
8;0.028801299150931377;0.013076988796903286
9;0.07772834971081637;0.016286342851764002
10;0.01739548020528326;0.009150485597851735
11;0.03741782283715086;0.016829461608866968
12;0.02798204063212523;0.006266828802558006
13;0.06023604182862474;0.012968515819203661
14;0.011200667029808837;0.009655850298307015
15;0.07052324898104739;0.01713346110919641
16;0.0528243310613103;0.015765407204833975
17;0.031090507944156222;0.012672824560110069
18;0.07435090321957191;0.013676707298517091
19;0.07157847532714874;0.015267464773675441
20;0.01993303872696995;0.016167703472672414
21;0.050655864077738345;0.013744360127093985
22;0.04036460138711108;0.009910908469460826
23;0.02059716668177489;0.007841638098983588
24;0.06659917063138411;0.016430834903260513
25;0.05351667973612771;0.011250041558475888
26;0.02650413518268038;0.008206538168395542
27;0.062124537669421304;0.017936628579296374
28;0.10632878058320736;0.012018272248749228
29;0.038192072146487274;0.013462777043571511
30;0.033137645079180496;0.013217561518270542
31;0.02697717322272707;0.006466903731462059
32;0.09845431636145023;0.014434535961611357
33;0.053423314616231114;0.01165909043642462
34;0.019877765783266322;0.015490299145685135
35;0.06339552415618298;0.013751427400805788
36;0.046828371992106814;0.010707414808110745
37;0.021645315338486137;0.014132034294215208
38;0.08923640529158997;0.014681026448356381
39;0.06335695205221031;0.01516463939775531
40;0.01852307160757822;0.009706183417917383
41;0.04481606578471294;0.0175624470362734
42;0.09634553513792998;0.008201030492962407
43;0.07119000186009547;0.0082658371154982
44;0.05717541299207533;0.01575533976336813
45;0.07905527178540661;0.015712135014963102
46;0.09572635620355151;0.017469679552381896
47;0.08694033846959269;0.015185878085694297
48;0.05239333903726509;0.009872977623271667
49;0.037711643251539445;0.011941128418767427
50;0.0487479614682566;0.012232170544342048
51;0.19764796035894275;0.012153115379834215
52;0.07583995190625033;0.013265799034459902
53;0.03689849825706971;0.009798137548916765
54;0.022360099549794343;0.016575826551656167
55;0.05662793042224;0.01615707885448504
56;0.0742844620715797;0.014021887273298794
57;0.05238687239207908;0.011567676801643084
58;0.030221745123980997;0.015395460367582872
59;0.02750587819754033;0.01978979482970736
60;0.034663036189442026;0.013845080119731235
61;0.02072427704042425;0.015685974074228604
62;0.02343188171773494;0.016104143175043568
63;0.07286409415267531;0.012774682794515794
64;0.04021682139199463;0.013755776886235888
65;0.0381873847859193;0.0032352941580720326
66;0.05124918226095479;0.010280264816585435
67;0.025376412328654667;0.007293875032044405
68;0.04640943786916555;0.00921494730329081
69;0.050671814963602055;0.01709504655387526
70;0.023270435095913453;0.010725371064904553
71;0.017879708429787713;0.0019944530068214754
72;0.07534207815814714;0.010001846437806702
73;0.025478347103592175;0.016510973480757623
74;0.03837103444747387;0.004767113656016714
75;0.04113275341975529;0.013173229200754111
76;0.05597992894528699;0.01025459102964075
77;0.05061014967088801;0.016273296875188237
78;0.07085834612954255;0.01484137841245259
79;0.01825491550670451;0.0050720448987423
80;0.0726366564303155;0.016693418974013087
81;0.11168394875653044;0.011940190610216318
82;0.018150268205003647;0.006832834854259001
83;0.02003545621406095;0.010777652883285591
84;0.020091798490959958;0.0134358159518471
85;0.024157524386459683;0.015494627335932418
86;0.11868511198505372;0.011095272845822138
87;0.1832555675079609;0.012403673884510318
88;0.13605490213826688;0.020668918340335417
89;0.044398833249390125;0.011095750925334706
90;0.02260433388066948;0.015402413905634852
91;0.028246939580442776;0.011700633984651872
92;0.026131193669577286;0.015095731044432492
93;0.07153247093976155;0.014953200023021414
94;0.03344878283252771;0.0159182456335003
95;0.14479059444553935;0.012866326408767994
96;0.04777003103517368;0.008684346924684925
97;0.08265091155241362;0.014796120779190755
98;0.021002513866411273;0.014141729788298005
99;0.08208978599557346;0.01871838494166602


==> Data/Rosenbrock/Opt_distance_0.1.dat <==
Seed;Classical;Stabilized
0;0.32609428899342663;0.06310198368948161
1;0.14191013771869634;0.10012699395232856
2;0.13606360000497691;0.09943409758276456
3;0.23479382645629474;0.09704742487708357
4;0.09786158557518163;0.09917396443329805
5;0.2954006358226368;0.10025026125404338
6;0.7303020313155789;0.12153889589704803
7;0.2348671676168528;0.1099200614987393
8;0.17762521977855447;0.09996475660817974
9;0.15273177715072792;0.10053559753584582
10;0.3895253874791913;0.10009598905023623
11;0.11399676021752728;0.10024952626560255
12;0.555981454270636;0.059711105150478526
13;0.7144497757228343;0.13085059961919435
14;0.09795996989631718;0.10151910641152133
15;0.108221659971324;0.04038898157302981
16;0.675300229339479;0.1011833652147647
17;0.1660471084299112;0.1289801584175395
18;0.5278845110517286;0.0671396678031124
19;0.428760185845768;0.12438154156132525
20;0.38401925544523474;0.037244808602168535
21;0.29301383393053104;0.10613089833635979
22;0.14998652609798824;0.07349519200762986
23;0.3155053314600532;0.06955171924273067
24;0.10855941598342353;0.10524180692744883
25;0.25564525121231296;0.09870903104389071
26;0.34369870474857844;0.09957072643969692
27;0.5740139095265404;0.10008540990327236
28;0.23750894162356428;0.09930757325028142
29;0.10171991064283192;0.09409516553761184
30;0.5215289234228473;0.09962170900259608
31;0.12118828888780082;0.065711385660151
32;0.3428870696700886;0.11077269376051842
33;0.3819403479345739;0.1017867326224026
34;0.46383191340645163;0.10114423852852111
35;0.24023963535626872;0.09245960661194176
36;0.11430203273332834;0.10289652075283508
37;0.2623767799046262;0.12181469432787341
38;0.12077702108716946;0.10307887064054046
39;0.6070154833712545;0.05288412933877754
40;0.1559416203554996;0.10469658204282077
41;0.17218430726205486;0.1046340759565697
42;1.073644760350307;0.06962034278583254
43;0.11013137365023325;0.055204481350569004
44;0.4531021726324116;0.10019822288730765
45;0.10609021008589652;0.12079430757605215
46;1.0381302734991464;0.07164139909583672
47;0.14919353810262392;0.12264511655475763
48;0.2603969740215937;0.07696500300141762
49;0.30103233731236323;0.09941162325704662
50;0.1026083566880751;0.11024432696464233
51;0.34482147777025307;0.09610766524672681
52;0.1538490667087664;0.1158867984469387
53;0.20602910503297922;0.021023554420473916
54;0.08483536772384903;0.10697401056582972
55;0.14901299093044248;0.1284313812909012
56;0.16731031562759083;0.10204502783441291
57;0.09123614351753954;0.10942227770557195
58;0.13137833190815942;0.06468215567227233
59;0.11280637413863438;0.06320066049936907
60;0.15042161077171362;0.10214525872593537
61;0.6810220227710435;0.09385226921038489
62;0.3204062476552673;0.1056212323557625
63;0.10566432644225623;0.04382462553774863
64;0.7020577550670561;0.0626516477856352
65;0.13341120479396995;0.11979300847167701
66;0.15497487926998108;0.10583483579060532
67;0.0568186060165977;0.09196959748596978
68;0.2615680354015841;0.09762554593964538
69;0.09246567513829035;0.10024582010361774
70;0.4844897311835897;0.10012036634395807
71;0.12135359863649826;0.0988883440448852
72;0.47947283851243394;0.10207571567326916
73;0.18374534830362838;0.11540746869166166
74;0.16815917172997102;0.11462176101844894
75;0.3123312661432859;0.10265112889183735
76;0.40010321367628865;0.11071630703154763
77;0.3041000028929818;0.0898845653792975
78;0.10207895955896894;0.11801282615768102
79;0.13044531991631486;0.1125849997630784
80;0.6493368252613887;0.09037078044582927
81;0.1273803077915353;0.1016232056682569
82;0.1443316140851721;0.08866413940922875
83;0.1613354648065438;0.1336302011720842
84;0.22323666334529413;0.11197400902127651
85;0.23786924321078629;0.1332130599010715
86;0.6823975810008046;0.1174037811644815
87;0.15809731224014328;0.10719878353537259
88;0.14735248863033298;0.11972120112162883
89;0.6072918742891503;0.0732825621555245
90;0.27626252355328823;0.12419293444057931
91;0.14381812456402632;0.07078690637852626
92;0.15316622803786512;0.1258997434105293
93;0.17468560038496891;0.09389564406367225
94;0.4906923204197079;0.10443370480363777
95;0.17870933178606685;0.12286122206120303
96;0.12468025794136253;0.1074450465168654
97;0.27488944906020585;0.09892032617487405
98;0.10824918492160732;0.1046947041481829
99;0.662785959625448;0.10021115213104445


==> Data/Rosenbrock/Opt_distance_1.0.dat <==
Seed;Classical;Stabilized
0;1.7866322088651942;0.2808864316716523
1;0.9911663341952405;0.22678237216916977
2;1.8325194597896146;0.02712850090664056
3;1.6218804700385896;0.21022105342022696
4;1.832682896143107;0.2836947622515527
5;2.2454696805404923;0.2844472371444814
6;1.6535977570418092;0.15243325932962162
7;1.6845012772529968;0.2824555477341374
8;2.0019221288485167;0.20649649853163127
9;1.481006088529593;0.27791828352173675
10;1.3099071847618158;0.28685240073009605
11;1.0816045643412988;0.2869111208155443
12;1.55076712988585;0.23188806957834768
13;1.3943641709856334;0.26606954638913005
14;1.4908831287807185;0.235900585075359
15;1.7471560586278898;0.11897349042257792
16;2.2011101073240202;0.2423017524872961
17;1.9395951748166256;0.28885775318366885
18;1.6338547206764455;0.04951628229232274
19;1.4264964430172515;0.27303457505678186
20;1.376087834558468;0.2753025432140772
21;1.5726776461785223;0.28909486433332726
22;1.8305561704003726;0.08474553257261824
23;2.0615162774948064;0.28878538356564415
24;1.7853560597129516;0.24570274695624778
25;1.3896148034767386;0.1078959630236736
26;1.343075845402612;0.13826617639558642
27;1.1820506216476676;0.24355791967128476
28;1.2971981231713565;0.07659166751343587
29;1.60997973228562;0.15188430688214075
30;1.6497501898401161;0.27460374918247854
31;1.6502761190074329;0.18026594826680478
32;1.7489243709960152;0.25747607358478974
33;2.005734432777239;0.02634153784173073
34;2.2456096917465134;0.21256651972877205
35;1.6424578837646828;0.1389053035081205
36;1.3898063960220532;0.28885049932326234
37;1.4685369590096136;0.1356936944177258
38;1.8317000921033941;0.2871528105694157
39;1.5322360653518448;0.08867931345588079
40;1.3559383261956806;0.23177479360785824
41;1.4554828025804285;0.2888632500695464
42;0.8171005087139205;0.2537292209394394
43;1.9008220494581989;0.04827213190042009
44;1.4709699831434184;0.28885214481333116
45;1.2225504189692307;0.2889057458837018
46;1.0344989884358073;0.2557021958485994
47;1.700049699798138;0.2795318297457854
48;1.3914962772126598;0.2636491229893844
49;0.9397458861148761;0.28030359301537355
50;0.9033063051680901;0.06122948639657977
51;1.719656132192372;0.252742464757044
52;2.112955104486987;0.28886237861865743
53;1.5430440300766333;0.28558931966856593
54;1.6958963162935794;0.2713220862857972
55;1.3091615310713016;0.024823710942650262
56;1.227321563119627;0.027109479713265126
57;1.5248132732105721;0.10880152958215517
58;1.2553958519838064;0.027123832668335
59;1.5420874293494886;0.32934684115817203
60;1.7393644634779342;0.28894714687366
61;1.8039288224921668;0.2725365285581368
62;1.7386523572076698;0.22143590295784105
63;1.5203001932685973;0.23662083101386266
64;1.2098570525076058;0.20107882099359678
65;1.5694623465321345;0.23314439706436713
66;1.8323668512157338;0.2509286585368891
67;1.8333283811992642;0.12162623548380011
68;1.707550967400431;0.28408067746199944
69;2.039118141484848;0.28856171667461306
70;1.4849461491322147;0.22706001616032265
71;0.8076860370000943;0.2807033096284028
72;1.738861546464978;0.2762395891343615
73;1.4839199520465869;0.02590204135259713
74;1.524723650532856;0.2888269911700653
75;1.7549354545264801;0.108049080468433
76;1.564969667975137;0.1185099265768119
77;1.3423561442221947;0.21093688660232304
78;1.5676313559669133;0.15922630017162775
79;1.693673918008432;0.33141775560439135
80;1.6642687182773852;0.2811977664302165
81;1.4690603088902905;0.28775851048432183
82;1.5474121257289295;0.29803993439594906
83;1.5121287591653396;0.12797988367762406
84;1.8715312091308183;0.24604283423398263
85;1.686653027542402;0.013455063657864329
86;1.3151266912995678;0.2878517186691429
87;2.245748753184425;0.2676135378808507
88;1.8328458962519376;0.2888501556116942
89;1.4007902948698554;0.2639340906914295
90;2.027380607453764;0.10790612665336884
91;1.8329079097264682;0.01022036759044894
92;1.7797240116399526;0.2888164458000662
93;1.1864193264428116;0.00877534801586563
94;1.6345732715501016;0.28569467784353736
95;1.4524538792041488;0.10169459135167136
96;1.7154917395349236;0.31423404968721697
97;1.2208943365586773;0.25625765427021663
98;2.187447768183642;0.28882011050999423
99;1.5728037813653435;0.11377698403009993


==> Data/Rosenbrock/Opt_distance_10.0.dat <==
Seed;Classical;Stabilized
0;1.8291353350175579;0.04141427652007528
1;1.6539283879207765;0.29803048405206145
2;2.200477342072273;0.2698212310800622
3;1.7154519624124882;0.29361910727172535
4;1.910969008184369;0.12788815041072737
5;2.2441922996263535;0.12234098675230562
6;2.059877106656014;0.19352908080281067
7;1.779630697627865;0.28893498751283925
8;2.2317170356745346;0.2881903507418173
9;1.7558364255943846;0.024832402835587884
10;1.8262213709868105;0.2730425481998841
11;1.7690783025965109;0.012876679770977003
12;1.9179599966652845;0.28932298494408704
13;1.7551702183164328;0.2906290350837806
14;1.8200728191111366;0.2893297137911533
15;1.9107327948909796;0.26876434708864816
16;2.1974793226646305;0.1912887746648446
17;2.1491880254059237;0.2884968919641688
18;1.6345777055825748;0.2833952539282654
19;1.707133230565989;0.11720448290665379
20;1.643756882002137;0.21148589324553743
21;1.9103027303038491;0.02436073886070627
22;1.9771748213478588;0.28791780906250275
23;2.244087446793769;0.18340773911599634
24;1.7878742843890874;0.20475692752788932
25;2.1522600561705936;0.29161346427566026
26;1.7108213062211166;0.29517949662420556
27;1.8770873718627579;0.27165349008098816
28;2.0414618285563555;0.25773474515295536
29;1.8004077180990108;0.28179653605857685
30;2.243091248587578;0.13679330425169892
31;1.8066279085208479;0.28880631056856954
32;1.752720067413434;0.3687039203283328
33;2.23414883454261;0.2706912291991118
34;2.2434486729263723;0.373017025993682
35;1.989576574825626;0.1355601618252908
36;2.24361315160361;0.12977822630651004
37;1.9107327803118115;0.31912082538028197
38;1.835691389399354;0.2884577225714243
39;1.6772823459638213;0.200348140067443
40;1.71119935992283;0.021907725400420217
41;1.7138310645875894;0.2753133525832002
42;1.9060716372820032;0.29619517792460615
43;2.0595149762256284;0.20356638581918196
44;1.2023599635382969;0.2794461854584581
45;1.7099425859020827;0.0613589738788843
46;1.751694197219815;0.27773405044951466
47;2.239824843448666;0.04062256212274896
48;1.9114118160683613;0.17450693136239215
49;2.147752901060957;0.2920439972247697
50;1.917792391752021;0.2856792182865176
51;2.2349849143429408;0.19514026574827636
52;2.2417627335576307;0.29098890965941876
53;2.236382976252507;0.28954843951477627
54;2.240433488076599;0.013442277741758556
55;1.480271417528397;0.26690055432797616
56;1.7125620747342214;0.28453281909799893
57;2.147226077947406;0.28861996276524793
58;1.710430954103468;0.18179822135236026
59;1.833237109418913;0.12220569696613949
60;2.000606401775778;0.2705664531497017
61;2.04781704693956;0.08336953142285045
62;1.7203616253402132;0.28894686026937466
63;1.911108558042276;0.2022483462805409
64;1.8313127235440125;0.1024268477739729
65;2.0605252142211743;0.29243232096208893
66;1.8262368110298604;0.2495116202717162
67;1.9863779563121964;0.29430698853595777
68;1.9109690019208752;0.20701327660355853
69;2.2378740923726816;0.27627421269223784
70;1.8237178548659678;0.2097634251929911
71;1.7128842832940758;0.1697326687952365
72;1.5641658337740003;0.14115251729682274
73;1.8258293028471524;0.28886397393316776
74;1.7014432238927288;0.26309100201832375
75;2.0185235414734057;0.2844860583126476
76;2.0386778614219407;0.29151146288929725
77;1.7447626077304823;0.0711449741106143
78;1.818679296569496;0.29188116927618324
79;1.7972286556741541;0.2889357558108288
80;1.9045089982165546;0.2884930851222799
81;1.9115604974742555;0.3050223801776556
82;1.9095874702108615;0.2889202670435655
83;1.888501752372618;0.2936645657813456
84;2.059551737057421;0.17764020008297943
85;1.7293134741994585;0.2920233962571074
86;1.79622813471062;0.2888761212483647
87;2.2472021295594704;0.135320211804714
88;1.8295622766975503;0.034290588898804354
89;1.9107087767157611;0.210983382726936
90;2.243062519568878;0.2857781078616915
91;1.8325005050198415;0.20577545932470293
92;1.7130070308280871;0.28883125351770605
93;1.8808363363791856;0.27274629356786384
94;1.7495344700592168;0.29557835793085085
95;1.7799007559407352;0.28920005336113447
96;1.9124349140611532;0.2861640235743571
97;1.6394713975768258;0.10798104863658542
98;2.1889686337964065;0.2827422852274463
99;2.0593840347082426;0.2664712101655607


==> Figures/Criticality.tikz <==
\begin{tikzpicture}
  \begin{axis}[
    view={0}{90},
    colorbar,
    xlabel=$x$,
    ylabel=$y$]
    \addplot3[
    %contour filled={number = 25,labels={false}},
    %contour filled,
    contour gnuplot={levels={0.001,0.0026826957952797246,0.0071968567300115215,0.019306977288832496,0.0517947467923121,0.13894954943731375,0.3727593720314938,1.0,2.6826957952797246,7.196856730011514,19.306977288832496,51.794746792312125,138.9495494373136,372.7593720314938,1000.0},labels=false},
    mesh/rows=60,
    mesh/cols=60] table [x index=0,y index=1, z index=2] {Data/Rosenbrock/Criticality.dat};

    \node[CoordNode,label=above:$x^{\ast}$] at (axis cs: 1, 1) {};

    \node[CoordNode,label=left:$x_{0}$] at (axis cs: -1.5, 0) {};

    \addplot[thin, mark=o,mark size=0.3] table{Data/Rosenbrock/Trajectory_0.1.dat};
    \addplot[thin, mark=o,mark size=0.3] table{Data/Rosenbrock/Trajectory_0.5.dat};
    \addplot[thin, mark=o,mark size=0.3] table{Data/Rosenbrock/Trajectory_1.0.dat};
    \addplot[thin, mark=o,mark size=0.3] table{Data/Rosenbrock/Trajectory_5.0.dat};
    \addplot[thin, mark=o,mark size=0.3] table{Data/Rosenbrock/Trajectory_10.0.dat};
    
  \end{axis}
\end{tikzpicture}


==> Figures/Quadratic/Criticality.tikz <==
\begin{tikzpicture}
  \begin{axis}[Iterations]
    \addplot table[col sep=semicolon,x=Iteration,y=Classical,Classical] {Data/Quadratic/Criticality.csv};
    \addplot table[col sep=semicolon,x=Iteration,y=Stabilized,Stabilized] {Data/Quadratic/Criticality.csv};
  \end{axis}
\end{tikzpicture}


==> Figures/Quadratic/LPRadius.tikz <==
\begin{tikzpicture}
  \begin{semilogyaxis}[Iterations]
    \addplot table[col sep=semicolon,x=Iteration,y=Classical,Classical] {Data/Quadratic/LPRadius.csv};
    \addplot table[col sep=semicolon,x=Iteration,y=Stabilized,Stabilized] {Data/Quadratic/LPRadius.csv};
  \end{semilogyaxis}
\end{tikzpicture}


==> Figures/Quadratic/NoisyCriticality.tikz <==
\begin{tikzpicture}
  \begin{axis}[Iterations]
    \addplot table[col sep=semicolon,x=Iteration,y=Classical,Classical] {Data/Quadratic/NoisyCriticality.csv};
    \addplot table[col sep=semicolon,x=Iteration,y=Stabilized,Stabilized] {Data/Quadratic/NoisyCriticality.csv};
  \end{axis}
\end{tikzpicture}


==> Figures/Quadratic/Objective.tikz <==
\begin{tikzpicture}
  \begin{semilogyaxis}[Iterations]
    \addplot table[col sep=semicolon,x=Iteration,y=Classical,Classical] {Data/Quadratic/Objective.csv};
    \addplot table[col sep=semicolon,x=Iteration,y=Stabilized,Stabilized] {Data/Quadratic/Objective.csv};
  \end{semilogyaxis}
\end{tikzpicture}


==> Figures/Quadratic/OptDist.tikz <==
\begin{tikzpicture}
  \begin{semilogyaxis}[Iterations]
    \addplot table[col sep=semicolon,x=Iteration,y=Classical,Classical] {Data/Quadratic/OptDist.csv};
    \addplot table[col sep=semicolon,x=Iteration,y=Stabilized,Stabilized] {Data/Quadratic/OptDist.csv};
  \end{semilogyaxis}
\end{tikzpicture}


==> Figures/Quadratic/ReductionRatio.tikz <==
\begin{tikzpicture}
  \begin{axis}[Iterations]
    \addplot table[col sep=semicolon,x=Iteration,y=Classical,Classical] {Data/Quadratic/ReductionRatio.csv};
    \addplot table[col sep=semicolon,x=Iteration,y=Stabilized,Stabilized] {Data/Quadratic/ReductionRatio.csv};
  \end{axis}
\end{tikzpicture}

==> Figures/Rosenbrock/Distance.tikz <==
\usetikzlibrary{patterns}
\begin{tikzpicture}
  \begin{semilogxaxis}[
    legend entries = {A, B},
    legend style={at={(1.0,1.0)},xshift=.5cm,anchor=north west},
    ylabel={$\epsilon_F$},
    xlabel={$\|x^{f} - x^{*}\|$},
    ytick={1, 2, 3, 4},
    yticklabels={{\num{1e-2}},{\num{1e-1}},{\num{1e0}},{\num{1e1}}},
    legend image code/.code={%
      \draw[#1] (0cm,-0.0cm) rectangle (0.6cm,0.0cm);
    }
    ]

    \addplot[solid,ClassicalColor] coordinates {};
    \addplot[solid,StabilizedColor] coordinates {};
    
    \addlegendentry{Classical algorithm}
    \addlegendentry{Stabilized algorithm}

    \addplot+ [very thick,solid,ClassicalColor,boxplot={whisker range=10, box extend=0.2,draw position=1.2}] table[col sep=semicolon, y=Classical] {Data/Rosenbrock/Opt_distance_0.01.dat};
    \addplot+ [solid,StabilizedColor,boxplot={whisker range=10, box extend=0.2,draw position=0.8}]
    table[col sep=semicolon, y=Stabilized] {Data/Rosenbrock/Opt_distance_0.01.dat};
    
    \addplot+ [very thick,solid,ClassicalColor,boxplot={whisker range=10, box extend=0.2,draw position=2.2}]
    table[col sep=semicolon, y=Classical] {Data/Rosenbrock/Opt_distance_0.1.dat};
    \addplot+ [solid,StabilizedColor,boxplot={whisker range=10, box extend=0.2,draw position=1.8}]
    table[col sep=semicolon, y=Stabilized] {Data/Rosenbrock/Opt_distance_0.1.dat};

    \addplot+ [very thick,solid,ClassicalColor,boxplot={whisker range=10, box extend=0.2,draw position=3.2}]
    table[col sep=semicolon, y=Classical] {Data/Rosenbrock/Opt_distance_1.0.dat};
    \addplot+ [solid,StabilizedColor,boxplot={whisker range=10, box extend=0.2,draw position=2.8}]
    table[col sep=semicolon, y=Stabilized] {Data/Rosenbrock/Opt_distance_1.0.dat};

    \addplot+ [very thick,solid,ClassicalColor,boxplot={whisker range=10, box extend=0.2,draw position=4.2}]
    table[col sep=semicolon, y=Classical] {Data/Rosenbrock/Opt_distance_10.0.dat};
    \addplot+ [solid,StabilizedColor,boxplot={whisker range=10, box extend=0.2,draw position=3.8}]
    table[col sep=semicolon, y=Stabilized] {Data/Rosenbrock/Opt_distance_10.0.dat};
  \end{semilogxaxis}
\end{tikzpicture}

